Simple Recipe Works: Vision-Language-Action Models are Natural Continual Learners with Reinforcement Learning

Continual Reinforcement Learning (CRL) for Vision-Language-Action (VLA) models is a promising direction toward self-improving embodied agents that can adapt in openended, evolving environments. However, conventional wisdom from continual learning suggests that naive Sequential Fine-Tuning (Seq. FT) leads to catastrophic forgetting, necessitating complex CRL strategies. In this work, we take a step back and conduct a systematic study of CRL for large pretrained VLAs across diverse lifelong RL benchmarks. We find that, contrary to established belief, simple Seq. FT with low-rank adaptation (LoRA) is remarkably strong: it achieves high plasticity, exhibits little to no forgetting, and retains strong zero-shot generalization, frequently outperforming more sophisticated CRL methods. Through detailed analysis, we show that this robustness arises from a synergy between the large pretrained model, parameter-efficient adaptation, and on-policy RL. Together, these components reshape the stability-plasticity trade-off, making continual adaptation both stable and scalable. Our results position Sequential Fine-Tuning as a powerful method for continual RL with VLAs and provide new insights into lifelong learning in the large model era. Code is available at https://github.com/UT-Austin-RobIn/continual-vla-rl

==> images/robocasa_task_viz/task_commands.txt <==
RoboCasa Task -> Natural Language Command
============================================================
TurnSinkSpout: turn sink spout
TurnOnSinkFaucet: turn on sink faucet
CloseDrawer: close drawer
CoffeePressButton: press coffee machine button
CloseSingleDoor: close cabinet or microwave door
TurnOnMicrowave: turn on microwave
TurnOffMicrowave: turn off microwave
TurnOffSinkFaucet: turn off sink faucet

